A Monte Carlo method for optimal portfolio executions

Traders are often faced with large block orders in markets with limited liquidity and varying volatility. Executing the entire order at once usually incurs a large trading cost because of this limited liquidity. In order to minimize this cost traders split up large orders over time. Varying volatility however implies that they now take on price risk, as the underlying assets' prices can move against the traders over the execution period. This execution problem therefore requires a careful balancing between trading slow to reduce liquidity cost and trading fast to reduce the volatility cost. R. Almgren solved this problem for a market with one asset and stochastic liquidity and volatility parameters, using a mean-variance framework. This leads to a nonlinear PDE that needs to be solved numerically. We propose a different approach using (quasi-)Monte Carlo which can handle any number of assets. Furthermore, our method can be run in real-time and allows the trader to change the parameters of the underlying stochastic processes on-the-fly.

==> masterMC1.txt <==
25	2.721	2.8186	2.8202	2.8619	2.7664	2.7442	2.7723	2.8062	2.7158	2.8107	2.8732	2.8564	2.7338	2.8541	2.8027	2.7222	2.8417	2.7941	2.7258	2.744	2.8493	2.8377	2.7178	2.7231	2.7981	2.8373	2.7693	2.761	2.8071	2.7735	2.7235	2.7617	2.8153	2.683	2.8113	2.6723	2.7278	2.7029	2.8082	2.8096	2.7649
50	2.7377	2.7783	2.7961	2.8966	2.8111	2.7316	2.774	2.7794	2.7142	2.7739	2.8393	2.8352	2.743	2.8023	2.8027	2.7453	2.8147	2.8049	2.7418	2.801	2.8817	2.8287	2.7636	2.7476	2.7584	2.8039	2.7494	2.7628	2.8012	2.7552	2.7252	2.7737	2.7862	2.6953	2.7701	2.706	2.774	2.6993	2.8216	2.8081	2.7379
100	2.7662	2.7685	2.7722	2.8662	2.8041	2.7679	2.7973	2.7686	2.7229	2.7567	2.8037	2.7921	2.7517	2.7608	2.7998	2.7676	2.808	2.7725	2.7671	2.7955	2.8474	2.7937	2.7722	2.7725	2.7424	2.7941	2.7756	2.7787	2.7833	2.7741	2.7165	2.802	2.7882	2.7163	2.7748	2.7522	2.7907	2.7242	2.8094	2.8382	2.7321
200	2.7818	2.7913	2.7461	2.8409	2.813	2.7691	2.7774	2.7607	2.761	2.7648	2.7799	2.7692	2.7486	2.7474	2.7784	2.7773	2.8012	2.7497	2.7579	2.7811	2.8088	2.7859	2.7709	2.7843	2.7311	2.7904	2.7888	2.7867	2.778	2.783	2.7384	2.8169	2.78	2.736	2.7506	2.7688	2.7892	2.7578	2.7986	2.8089	2.7536
500	2.782	2.7762	2.746	2.8085	2.7981	2.7854	2.7743	2.7861	2.7601	2.7813	2.7711	2.7618	2.7723	2.7538	2.7781	2.7714	2.7989	2.7566	2.7589	2.7842	2.7904	2.7736	2.7824	2.7751	2.7421	2.7968	2.7963	2.7781	2.7719	2.782	2.7472	2.805	2.7735	2.7624	2.7525	2.7558	2.7898	2.773	2.785	2.7779	2.7784
1000	2.7809	2.7697	2.7501	2.7898	2.7898	2.7808	2.7783	2.784	2.7685	2.7887	2.7681	2.7627	2.7769	2.7659	2.7741	2.7739	2.7902	2.7588	2.7631	2.7756	2.7876	2.7767	2.7853	2.7798	2.7461	2.7843	2.7977	2.7881	2.7718	2.7793	2.7552	2.7976	2.7754	2.7684	2.7519	2.7644	2.7847	2.7714	2.7776	2.7796	2.7807


==> masterMC2.txt <==
25	8.1974	8.1881	8.1867	8.2181	8.2124	8.2218	8.2097	8.195	8.2143	8.2084	8.2015	8.22	8.2185	8.2133	8.1999	8.1994	8.1905	8.1949	8.1977	8.2029	8.2085	8.2027	8.2056	8.2065	8.2124	8.1988	8.2197	8.2166	8.2227	8.2192	8.1868	8.2018	8.2167	8.2333	8.1973	8.2274	8.1978	8.213	8.1901	8.2052	8.1995
50	8.2132	8.2039	8.2022	8.2134	8.2017	8.2228	8.221	8.1927	8.2075	8.2146	8.2095	8.226	8.213	8.2189	8.1978	8.2054	8.2002	8.2092	8.2064	8.2012	8.2128	8.2119	8.2133	8.2137	8.2246	8.2077	8.2083	8.2061	8.2215	8.2208	8.1988	8.2028	8.2241	8.224	8.2031	8.229	8.2114	8.2146	8.1908	8.2084	8.2025
100	8.2145	8.2076	8.2068	8.213	8.2029	8.2146	8.2196	8.2	8.2156	8.2181	8.2052	8.2149	8.2093	8.2147	8.2008	8.2033	8.2048	8.2108	8.2067	8.2053	8.2121	8.2099	8.2157	8.2092	8.2243	8.2048	8.2117	8.2143	8.2215	8.2246	8.1975	8.2071	8.2196	8.2179	8.208	8.2173	8.2144	8.2121	8.2049	8.2155	8.1986
200	8.2171	8.2098	8.2057	8.2154	8.204	8.2114	8.2154	8.2069	8.2089	8.2083	8.203	8.2129	8.2102	8.2136	8.2042	8.2024	8.2072	8.2083	8.2092	8.2058	8.2099	8.2126	8.214	8.2084	8.2159	8.2053	8.2081	8.2126	8.2208	8.2138	8.2063	8.2097	8.211	8.2144	8.2117	8.2139	8.2085	8.2129	8.2084	8.2085	8.2007
500	8.2114	8.2104	8.2075	8.2129	8.2063	8.2085	8.2102	8.2102	8.2101	8.2081	8.2079	8.2132	8.2102	8.213	8.206	8.2049	8.2124	8.21	8.2096	8.2061	8.2075	8.2101	8.2118	8.2084	8.2137	8.2106	8.2116	8.2077	8.2145	8.2123	8.2099	8.2073	8.2111	8.2115	8.2111	8.2105	8.2102	8.2101	8.212	8.2106	8.2071
1000	8.2091	8.2111	8.2098	8.2133	8.2084	8.2083	8.2119	8.2111	8.2116	8.2077	8.2113	8.2094	8.2101	8.2096	8.2075	8.2102	8.211	8.2082	8.2107	8.2078	8.2087	8.2104	8.2103	8.2081	8.2112	8.2107	8.2129	8.2086	8.2106	8.212	8.2096	8.207	8.209	8.2092	8.2098	8.2078	8.2104	8.2092	8.2119	8.2093	8.2109


==> masterQMC1.txt <==
25	2.7531	2.8231	2.765	2.7679	2.7653	2.8002	2.7822	2.7715	2.7664	2.7451	2.8093	2.7773	2.7774	2.7732	2.774	2.8239	2.8404	2.841	2.7425	2.8196	2.8159	2.8489	2.7978	2.7808	2.7795	2.7847	2.7883	2.8626	2.8015	2.8672	2.7848	2.7503	2.7457	2.779	2.8104	2.7619	2.7938	2.8063	2.7913	2.76	2.7743
50	2.7433	2.8029	2.752	2.7418	2.7911	2.8009	2.7708	2.7821	2.7575	2.7501	2.7842	2.7742	2.7735	2.7804	2.7742	2.7969	2.7896	2.7937	2.7725	2.7597	2.7764	2.8409	2.7643	2.7752	2.7958	2.7482	2.7568	2.8137	2.7595	2.8045	2.7891	2.7525	2.7583	2.8023	2.772	2.784	2.7798	2.7983	2.8041	2.7677	2.7887
100	2.7688	2.7928	2.7763	2.7666	2.7788	2.7782	2.776	2.7715	2.7827	2.7743	2.797	2.7858	2.785	2.7762	2.7988	2.7816	2.7787	2.7728	2.7627	2.7693	2.7911	2.7992	2.7722	2.7696	2.7874	2.7673	2.7754	2.7966	2.7765	2.7868	2.7852	2.7608	2.7575	2.7798	2.7741	2.7941	2.7838	2.7939	2.8242	2.7795	2.7809
200	2.7783	2.782	2.7846	2.7675	2.7795	2.7738	2.7787	2.7825	2.79	2.7791	2.7752	2.7787	2.7797	2.7815	2.7841	2.7726	2.7779	2.7698	2.7666	2.7776	2.7864	2.7969	2.7688	2.7773	2.7697	2.7748	2.7771	2.7913	2.7846	2.7896	2.7779	2.7619	2.7756	2.785	2.7691	2.7846	2.7751	2.7922	2.8006	2.7826	2.7887
500	2.7786	2.7746	2.7733	2.7712	2.7851	2.7751	2.7806	2.779	2.7771	2.7773	2.7768	2.7756	2.7802	2.7729	2.7824	2.7769	2.7781	2.7765	2.7749	2.7767	2.7787	2.7835	2.7748	2.777	2.7721	2.783	2.7788	2.7795	2.776	2.7782	2.7738	2.7713	2.7782	2.7879	2.7802	2.7753	2.7779	2.7747	2.7836	2.7808	2.7806
1000	2.78	2.7722	2.7734	2.7753	2.7785	2.7786	2.78	2.776	2.7767	2.7791	2.7769	2.7759	2.7763	2.7775	2.7793	2.7788	2.7745	2.7782	2.7754	2.7762	2.7792	2.779	2.7747	2.7774	2.7757	2.779	2.7769	2.7772	2.7728	2.7786	2.7781	2.7753	2.7774	2.7828	2.7795	2.7744	2.7763	2.7783	2.7795	2.7785	2.773


==> masterQMC2.txt <==
25	8.2088	8.2107	8.2124	8.2103	8.2086	8.2089	8.2008	8.2125	8.2082	8.2131	8.2133	8.205	8.2008	8.206	8.2142	8.2102	8.2091	8.2155	8.2114	8.2133	8.2071	8.1998	8.2139	8.2125	8.2117	8.2094	8.2039	8.1981	8.2049	8.2084	8.2084	8.2105	8.2051	8.2134	8.2092	8.2164	8.2085	8.2144	8.2232	8.2093	8.2136
50	8.2096	8.2095	8.2098	8.2126	8.2125	8.2145	8.2141	8.2096	8.2072	8.2109	8.21	8.2075	8.2082	8.2067	8.2107	8.2099	8.2073	8.2095	8.2131	8.2109	8.2094	8.2063	8.2081	8.2056	8.2081	8.2069	8.2119	8.2039	8.206	8.2113	8.2133	8.2091	8.211	8.2095	8.2105	8.2155	8.2084	8.209	8.2087	8.2068	8.2095
100	8.2109	8.208	8.2081	8.2096	8.2123	8.2092	8.2103	8.2112	8.2096	8.2098	8.211	8.2097	8.2091	8.2086	8.2094	8.21	8.2099	8.2103	8.2124	8.2085	8.2122	8.2099	8.2096	8.2088	8.2078	8.2091	8.2126	8.2079	8.209	8.2086	8.2099	8.2105	8.2098	8.2093	8.2128	8.2114	8.2087	8.2071	8.2068	8.2098	8.2096
200	8.21	8.2091	8.2091	8.2083	8.2095	8.21	8.2104	8.2097	8.2096	8.2089	8.2084	8.2101	8.2095	8.2102	8.2082	8.2095	8.2102	8.21	8.2106	8.2093	8.2113	8.2086	8.2098	8.2087	8.2092	8.2099	8.2093	8.2097	8.2098	8.2091	8.2096	8.2099	8.2103	8.2089	8.2099	8.2104	8.2088	8.2078	8.2081	8.2092	8.209
500	8.2091	8.2093	8.209	8.2094	8.2098	8.2096	8.2094	8.2096	8.2091	8.2095	8.2096	8.2098	8.2091	8.2095	8.2093	8.2092	8.2097	8.21	8.2095	8.2096	8.2099	8.2094	8.2094	8.2094	8.2098	8.2096	8.2098	8.21	8.2094	8.2096	8.2095	8.2093	8.2096	8.2089	8.2096	8.2099	8.2097	8.2094	8.2093	8.2094	8.2097
1000	8.2095	8.2095	8.2093	8.2095	8.2093	8.2095	8.2095	8.2095	8.2095	8.2097	8.2095	8.2097	8.2093	8.2095	8.21	8.2095	8.2097	8.2094	8.2096	8.2098	8.2097	8.2096	8.2093	8.2094	8.2097	8.2095	8.2098	8.2095	8.2094	8.2096	8.2094	8.2094	8.2097	8.2094	8.2095	8.2098	8.2096	8.2092	8.2097	8.2095	8.21

